On Saliency Maps and Adversarial Robustness

A Very recent trend has emerged to couple the notion of interpretability and adversarial robustness, unlike earlier efforts which solely focused on good interpretations or robustness against adversaries. Works have shown that adversarially trained models exhibit more interpretable saliency maps than their non-robust counterparts, and that this behavior can be quantified by considering the alignment between input image and saliency map. In this work, we provide a different perspective to this coupling, and provide a method, Saliency based Adversarial training (SAT), to use saliency maps to improve adversarial robustness of a model. In particular, we show that using annotations such as bounding boxes and segmentation masks, already provided with a dataset, as weak saliency maps, suffices to improve adversarial robustness with no additional effort to generate the perturbations themselves. Our empirical results on CIFAR-10, CIFAR-100, Tiny ImageNet and Flower-17 datasets consistently corroborate our claim, by showing improved adversarial robustness using our method. saliency maps. We also show how using finer and stronger saliency maps leads to more robust models, and how integrating SAT with existing adversarial training methods, further boosts performance of these existing methods.

==> Outline.txt <==
Section 3 - Outline, 1 Apr 2020
================================
(Let each of the high-level bullets below become sub-section headings/paragraph headings)

* Preliminaries and Notations (we can more or less leave it as it is)
* Saliency-based Adversarial Training: Motivation
    - Talk about Etmann's result
    - Talk about the denominator and how robustness/adv perturbations is related to the denominator
    - Talk about how in the binary setting the perturbation becomes related to - \phi^i^*
    - Talk about how in the multi-class setting the perturbation becomes proportional to - \phi^i^* (let's leave it as proportional, since we are anyway weighting the gradient)
    - Now, connect - \phi^i^* to saliency
* Saliency-based Adversarial Training: Algorithm
    - We have our algorithm here
    - We have some implementation details here, especially drawing out the probability \delta from z and s (what is not Eqn 5). Currently first para of Sec 3.1 can be moved here.
    - Also, how the saliency can be replaced by bounding boxes or segmentation masks in certain datasets - to thus perform AT at no additional computational cost! (we should stress on the no additional cost to compute gradients)
    - For the last part above, we should also reflect this with an equation where s is replaced with BB and segmentation mask, and provide this as an additional option in the algorithm

Tiny-Imagenet:
Original - 48.54
SAT - 88.84
PGD - 414.24
PGD-SAT - 210.32
TRADES - 753.65
TRADES-SAT - 390.1

Flower:
Original - 4.92
SAT - 6.29
PGD - 51.38
PGD-SAT - 26.32
TRADES - 84.03
TRADES-SAT - 55.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> latex/README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> word/outline.txt <==
0. Titles:

1. Introduction
    - Importance of explainable, interpret-able and robust machine learning.
    - High-level overview of work done: Explanation methods, Explaining ATCNNs, Connection between   interpret-able saliency and robustness,  Achieving robustness by improving saliencies.
    - Mention the overlooked side : Using static/given explanations somehow to improve robustness (Our direction).
    - Highlight importance by example : If NNs are told what part to focus whilst training they should to be robust. The more better the explanations are, the more they should be robust.
    - First work to look at it and propose it as a new direction in research.
    - Brief overview of approach followed by contributions.

2. Related Work
    - Brief overview on Various explanation methods (GBP, GradCAM etc.)
    - Work on explaining ATCNNs (Their explanations are more interpret-able and shape-biased).
    - Connection between interpretabilty and robustness (Linearized bounds etc., ICML 2019 paper)
    - Work on improving intepretability of saliency thence achieving robustness (Adding Regularization terms, Attribution attack training).
    - Focus on how our work is different : We are not achieving robustness via improving saliency rather we are using already given explanations to improve robustness. Empirically showing and claiming that if NNs learns using better saliencies, they tend to be more robust.
    - Signify the importance and motivate the research in this direction.
    
3. Methodology
    - Brief overview of what is adversarial training. Some observations like : Initially the adversarial direction are random but they tend to be class-discriminative as model trains.
    - Mentioning the formulation (derived in ICML 2019 paper) of adversarial direction in terms of saliency of top-class and closest class ( In terms of decision boundary).
    - How saliencies can be used to over-approximate adversarial direction and motivation to use it to mimic adversarial training.
    - Present a unified algorithm for training. Describe hyper-parameters and rationale behind algorithm.

4. Experiments
    - Describe datasets, Implementation details and evaluation criteria.
    - Using fine-grained saliencies like G.BackProp : Show the increased robustness by using saliencies, from a non-robust teacher to sparsely trained and adversarially trained teacher. Highlight the need to use teacher explanations as proxy.
    - Using Weak supervision : Mention the usefulness in practical scenarios where we have bounding-boxes and segmentation masks.
    - Ensemble of saliencies : What if we somehow have different versions of explanations. It should increase the robustness more if the variability in explanations is more (Sparse and Adv explanations). Highlight significance in practical scenarios where we have both bounding boxes and segmentation masks.

5. Discussion and Analysis
    - Why we are not getting robustness compared to adversarial training : Because of over-approximation of adversarial direction using saliencies. Is there a way to tackle this.
    - But still empathize that we see a good pattern in connection of robustness and using good explanations.
    - Mention that our focus is to highlight the pattern and motivate research not to propose a methodology to get robustness.
    - Changing hyper-parameters.
    - Explanations by a non-robust teacher is noisy. How about denoising them using Smooth-Grad and see if robustness increases.
    - Can we outperform AT by applying it on top of it ? 
    - Robustness on harder attacks? 10, 20, 30 step PGD attack ?
    - Robustness Visual perturbations

6. Conclusion
    - Emphasize the pattern in findings and hypothesize a claim. Motivate future research in this direction. Future research may focus on methodology and bounds on robustness.

============================================================================================
Ablation studies :
On CIFAR-100 and On ResNet10 std, sparse and adv teacher.
1. Effect of varying a : Vary a from {1, 0.8, 0.6, 0.4, 0.2, 0}.
2. Effect of varying e : Vary e from {0,2,4,8,16}.
3. Strong attack : Change step size while evaluating from {5,10,20,40}. No need to train.

==> word/todo.txt <==
Pu* Our main idea seems to hinge on the fact that adversarial attacks actually seem to perturb the most salient pixels (as shown in Fig 1). Should we have this illustration (or a similar one) in Section 1 to motivate the work? I am in two minds on this - on one hand, I am concerned the methodology section may look weak, if everything is kept upfront. On the other hand, it will lend a lot of clarity to the idea if it is in Section 1. What are your thoughts?

* Continuing with the above, should we have a baseline where we randomly perturb and see the adversarial robustness? This may be required to prove that working with saliency pixels is valuable. I expect this to be a reviewer question, if we don't do this.

* I find Table 1 to be difficult to follow.
	- Please ensure the most impressive result is presented first in the Results section.
	- What the columns and rows mean in Table 1 are not intuitive. Please ensure you expand on the caption to make it more understandable.
	- It would be strange to have the first and most relevant result in very small font size, and ablation studies in large font size.


* Please ensure all graphs have thick lines, large text in axes and legends. The graph by itself can be small, if the text is made large. Request you to fix this right away, and use the same format for any more graphs we include.

* Results on Tiny-Imagenet

* Time -efficiency results

* In Sec 3.1, before Eqn 2, we say "From its derivation, we can conclude..."
This is too vague. Either, we should specifically say which theorem from that paper the reader should refer to, or include the derivation in our paper, or have the derivation in Supple, and say: "Please see Appendix A.1" for this derivation.

--------------------------------
Supple Material
* Tiny-Imagenet PGD-SAT and TRADES-SAT results.
* Derivation of linearized robustness
* Robustness against High-step PGD attack
* Maybe Sparse model results
